Tuned Regularized Estimators for Linear Regression via Covariance Fitting

We consider the problem of finding tuned regularized parameter estimators for linear models. We start by showing that three known optimal linear estimators belong to a wider class of estimators that can be formulated as a solution to a weighted and constrained minimization problem. The optimal weights, however, are typically unknown in many applications. This begs the question, how should we choose the weights using only the data? We propose using the covariance fitting SPICE-methodology to obtain data-adaptive weights and show that the resulting class of estimators yields tuned versions of known regularized estimators - such as ridge regression, LASSO, and regularized least absolute deviation. These theoretical results unify several important estimators under a common umbrella. The resulting tuned estimators are also shown to be practically relevant by means of a number of numerical examples.

==> figures/l1l1full.csv <==
0.000000000000000000e+00,3.182580110053480098e+01
1.632653061224489943e-02,4.732934441818754112e-01
3.265306122448979886e-02,3.992670066333744994e-01
4.897959183673469830e-02,4.016914808491517941e-01
6.530612244897959773e-02,4.488424899807708091e-01
8.163265306122449716e-02,5.132926551913981061e-01
9.795918367346939659e-02,5.764236110347596975e-01
1.142857142857142960e-01,6.244908985920415434e-01
1.306122448979591955e-01,6.776038062833629194e-01
1.469387755102040949e-01,7.271456195587542304e-01
1.632653061224489943e-01,7.721486986851950896e-01
1.795918367346938938e-01,8.196889673898566375e-01
1.959183673469387932e-01,8.565904283340641800e-01
2.122448979591836926e-01,8.875517447461611642e-01
2.285714285714285920e-01,9.139466346292074439e-01
2.448979591836734915e-01,9.355720897965095206e-01
2.612244897959183909e-01,9.519889071439533446e-01
2.775510204081632626e-01,9.680782911852869876e-01
2.938775510204081898e-01,9.756902952932985373e-01
3.102040816326531170e-01,9.838597743372318183e-01
3.265306122448979886e-01,9.885773689029161426e-01
3.428571428571428603e-01,9.935788664791885827e-01
3.591836734693877875e-01,9.959908979017726427e-01
3.755102040816327147e-01,9.975155215040458767e-01
3.918367346938775864e-01,9.978199347783212048e-01
4.081632653061224580e-01,9.986001168294980079e-01
4.244897959183673852e-01,9.993641147665388580e-01
4.408163265306123124e-01,9.999012765279721160e-01
4.571428571428571841e-01,9.999012765467034658e-01
4.734693877551020558e-01,9.999848443471538451e-01
4.897959183673469830e-01,9.999848443538617015e-01
5.061224489795919101e-01,9.999848443614968163e-01
5.224489795918367818e-01,9.999848443673953202e-01
5.387755102040816535e-01,9.999848443764743910e-01
5.551020408163265252e-01,9.999848443715062540e-01
5.714285714285715079e-01,9.999848443862688896e-01
5.877551020408163795e-01,9.999848443921415253e-01
6.040816326530612512e-01,9.999848443959300504e-01
6.204081632653062339e-01,9.999848443987741087e-01
6.367346938775511056e-01,9.999848443912588980e-01
6.530612244897959773e-01,9.999848444004817427e-01
6.693877551020408490e-01,9.999848444046378626e-01
6.857142857142857206e-01,9.999848444084038501e-01
7.020408163265307033e-01,9.999848444133121461e-01
7.183673469387755750e-01,9.999848444195151842e-01
7.346938775510204467e-01,9.999848444237730005e-01
7.510204081632654294e-01,9.999848444224526123e-01
7.673469387755103011e-01,9.999848444242321888e-01
7.836734693877551727e-01,9.999848444262717795e-01
8.000000000000000444e-01,9.999848444284263893e-01


==> figures/l1l1outlier.csv <==
0.000000000000000000e+00,1.741505702019975343e-01
1.632653061224489943e-02,1.439910505903847504e-01
3.265306122448979886e-02,1.442519833957331132e-01
4.897959183673469830e-02,1.634475287809785682e-01
6.530612244897959773e-02,1.994278174680052251e-01
8.163265306122449716e-02,2.507017626322224912e-01
9.795918367346939659e-02,3.124841598617771887e-01
1.142857142857142960e-01,3.820268985135893414e-01
1.306122448979591955e-01,4.565399202498319209e-01
1.469387755102040949e-01,5.296347469434236066e-01
1.632653061224489943e-01,6.012830218816295202e-01
1.795918367346938938e-01,6.652277707594878020e-01
1.959183673469387932e-01,7.240055718923479322e-01
2.122448979591836926e-01,7.733194280690787181e-01
2.285714285714285920e-01,8.170468261514984842e-01
2.448979591836734915e-01,8.544596763965158770e-01
2.612244897959183909e-01,8.852518269828152375e-01
2.775510204081632626e-01,9.116756228875592116e-01
2.938775510204081898e-01,9.323331177106457535e-01
3.102040816326531170e-01,9.489676946969494153e-01
3.265306122448979886e-01,9.624928810455127826e-01
3.428571428571428603e-01,9.728827997270187433e-01
3.591836734693877875e-01,9.804008641877830499e-01
3.755102040816327147e-01,9.870165835374946628e-01
3.918367346938775864e-01,9.909861306882804532e-01
4.081632653061224580e-01,9.938027930034211144e-01
4.244897959183673852e-01,9.962485076639366888e-01
4.408163265306123124e-01,9.973941283952818537e-01
4.571428571428571841e-01,9.981662789086146459e-01
4.734693877551020558e-01,9.988439188720350526e-01
4.897959183673469830e-01,9.991623315922814053e-01
5.061224489795919101e-01,9.994903480290366904e-01
5.224489795918367818e-01,9.996566393118595517e-01
5.387755102040816535e-01,9.996615036738990545e-01
5.551020408163265252e-01,9.996615036762221962e-01
5.714285714285715079e-01,9.996615036854175074e-01
5.877551020408163795e-01,9.996626360503377828e-01
6.040816326530612512e-01,9.996656753246552229e-01
6.204081632653062339e-01,9.996656753338524215e-01
6.367346938775511056e-01,9.996656753399797424e-01
6.530612244897959773e-01,9.996656753436683474e-01
6.693877551020408490e-01,9.996656753547776830e-01
6.857142857142857206e-01,9.996656753580236421e-01
7.020408163265307033e-01,9.996656753601450562e-01
7.183673469387755750e-01,9.996656753689870945e-01
7.346938775510204467e-01,9.996656753703441201e-01
7.510204081632654294e-01,9.996656753749878499e-01
7.673469387755103011e-01,9.996656753795037931e-01
7.836734693877551727e-01,9.996656753854971100e-01
8.000000000000000444e-01,9.996656753884854973e-01


==> figures/l1l1sparse.csv <==
0.000000000000000000e+00,2.657163812072095652e+00
1.632653061224489943e-02,2.589574943803348295e-01
3.265306122448979886e-02,1.352839845488213455e-01
4.897959183673469830e-02,9.227049473391464585e-02
6.530612244897959773e-02,7.347479532072152819e-02
8.163265306122449716e-02,6.448881565210676237e-02
9.795918367346939659e-02,6.236128085677695998e-02
1.142857142857142960e-01,6.297549155271861543e-02
1.306122448979591955e-01,6.751451068243503884e-02
1.469387755102040949e-01,7.513724096138955921e-02
1.632653061224489943e-01,8.815289075134649655e-02
1.795918367346938938e-01,1.032418906537764941e-01
1.959183673469387932e-01,1.284251527474836452e-01
2.122448979591836926e-01,1.620374733168933323e-01
2.285714285714285920e-01,2.014822816665974570e-01
2.448979591836734915e-01,2.542038750446146134e-01
2.612244897959183909e-01,3.103037598002446051e-01
2.775510204081632626e-01,3.780034473069016632e-01
2.938775510204081898e-01,4.384262415133877155e-01
3.102040816326531170e-01,4.975109916265693100e-01
3.265306122448979886e-01,5.575549683171093784e-01
3.428571428571428603e-01,6.242609368232916456e-01
3.591836734693877875e-01,6.779150100971846893e-01
3.755102040816327147e-01,7.365443402732265721e-01
3.918367346938775864e-01,7.735682191501535021e-01
4.081632653061224580e-01,8.117373559612668377e-01
4.244897959183673852e-01,8.366982573943438917e-01
4.408163265306123124e-01,8.600794973460180737e-01
4.571428571428571841e-01,8.860567889140634756e-01
4.734693877551020558e-01,9.063603738600608528e-01
4.897959183673469830e-01,9.273630444739595635e-01
5.061224489795919101e-01,9.452350138262174406e-01
5.224489795918367818e-01,9.595049164920423923e-01
5.387755102040816535e-01,9.666881741157625774e-01
5.551020408163265252e-01,9.794921487842195296e-01
5.714285714285715079e-01,9.848883561640773276e-01
5.877551020408163795e-01,9.912007989277971109e-01
6.040816326530612512e-01,9.964896282503282743e-01
6.204081632653062339e-01,1.000131842470882271e+00
6.367346938775511056e-01,1.000645573142830980e+00
6.530612244897959773e-01,1.000729482758218492e+00
6.693877551020408490e-01,1.000731416746824420e+00
6.857142857142857206e-01,1.001286997491738662e+00
7.020408163265307033e-01,1.001286997505584475e+00
7.183673469387755750e-01,1.001286997480130614e+00
7.346938775510204467e-01,1.001286997487175423e+00
7.510204081632654294e-01,1.001286997506766419e+00
7.673469387755103011e-01,1.001286997509166943e+00
7.836734693877551727e-01,1.001286997517037536e+00
8.000000000000000444e-01,1.001286997521607436e+00


==> figures/l1l1sparse_outlier.csv <==
0.000000000000000000e+00,50
1.632653061224489943e-02,3.338576560722308906e-01
3.265306122448979886e-02,1.581351884068977198e-01
4.897959183673469830e-02,1.053067325340000249e-01
6.530612244897959773e-02,8.109767420959851369e-02
8.163265306122449716e-02,7.004882725201841409e-02
9.795918367346939659e-02,6.640920450413453913e-02
1.142857142857142960e-01,6.735087631934971730e-02
1.306122448979591955e-01,7.310886514605025033e-02
1.469387755102040949e-01,8.286189305778211833e-02
1.632653061224489943e-01,9.814366600121267326e-02
1.795918367346938938e-01,1.190677180169141536e-01
1.959183673469387932e-01,1.464329654494023747e-01
2.122448979591836926e-01,1.815700182020679176e-01
2.285714285714285920e-01,2.251054450781695415e-01
2.448979591836734915e-01,2.766615034950760110e-01
2.612244897959183909e-01,3.325945635344068618e-01
2.775510204081632626e-01,3.937018364088268885e-01
2.938775510204081898e-01,4.585404745034532548e-01
3.102040816326531170e-01,5.215358620740510043e-01
3.265306122448979886e-01,5.802171972783356502e-01
3.428571428571428603e-01,6.302940674284894795e-01
3.591836734693877875e-01,6.815192054664142018e-01
3.755102040816327147e-01,7.281719178817342986e-01
3.918367346938775864e-01,7.687426194436420834e-01
4.081632653061224580e-01,8.041869823167813180e-01
4.244897959183673852e-01,8.366068947616531748e-01
4.408163265306123124e-01,8.673302735016852338e-01
4.571428571428571841e-01,8.903807299362369587e-01
4.734693877551020558e-01,9.094924333764650148e-01
4.897959183673469830e-01,9.285525176101812050e-01
5.061224489795919101e-01,9.438872037307823870e-01
5.224489795918367818e-01,9.561440848470331710e-01
5.387755102040816535e-01,9.675059881791316929e-01
5.551020408163265252e-01,9.766796682393611428e-01
5.714285714285715079e-01,9.838385519319468031e-01
5.877551020408163795e-01,9.894179951492414471e-01
6.040816326530612512e-01,9.943473857007504302e-01
6.204081632653062339e-01,9.966984226668451630e-01
6.367346938775511056e-01,9.991028365444345472e-01
6.530612244897959773e-01,1.000056390875646795e+00
6.693877551020408490e-01,1.001255721515216246e+00
6.857142857142857206e-01,1.002045231164403472e+00
7.020408163265307033e-01,1.002526690997507686e+00
7.183673469387755750e-01,1.003282971404500845e+00
7.346938775510204467e-01,1.003365248555579736e+00
7.510204081632654294e-01,1.003365248556956635e+00
7.673469387755103011e-01,1.003365248569495938e+00
7.836734693877551727e-01,1.003365248577661184e+00
8.000000000000000444e-01,1.003365248582337887e+00


==> figures/l1l2full.csv <==
0.000000000000000000e+00,3.195824881210507442e+00
3.061224489795918297e-02,1.130558094626374022e+00
6.122448979591836593e-02,6.757668127764753230e-01
9.183673469387754196e-02,5.255141683327119173e-01
1.224489795918367319e-01,4.453074536564676777e-01
1.530612244897959218e-01,3.976119437235000609e-01
1.836734693877550839e-01,3.656116659720095030e-01
2.142857142857142738e-01,3.434130893113662153e-01
2.448979591836734637e-01,3.290880768503751663e-01
2.755102040816326259e-01,3.193907379691537929e-01
3.061224489795918435e-01,3.134057954381647693e-01
3.367346938775510057e-01,3.105258098694089752e-01
3.673469387755101678e-01,3.101570855371372226e-01
3.979591836734693855e-01,3.117637182672582941e-01
4.285714285714285476e-01,3.155142716840215744e-01
4.591836734693877653e-01,3.208401024368201515e-01
4.897959183673469274e-01,3.278411678030664911e-01
5.204081632653061451e-01,3.362718384967978702e-01
5.510204081632652517e-01,3.459448215695763995e-01
5.816326530612244694e-01,3.565790188794853433e-01
6.122448979591836871e-01,3.687298226740128859e-01
6.428571428571427937e-01,3.824201216103187972e-01
6.734693877551020114e-01,3.975553976834770298e-01
7.040816326530612290e-01,4.143757520111232551e-01
7.346938775510203357e-01,4.328203381055379384e-01
7.653061224489795533e-01,4.525748892179916605e-01
7.959183673469387710e-01,4.740921343659142972e-01
8.265306122448979886e-01,4.966579840325639483e-01
8.571428571428570953e-01,5.202825438167849592e-01
8.877551020408163129e-01,5.447877885465254311e-01
9.183673469387755306e-01,5.711068704259936180e-01
9.489795918367346372e-01,5.993035450967844069e-01
9.795918367346938549e-01,6.296771754172328928e-01
1.010204081632652962e+00,6.619067810013185005e-01
1.040816326530612290e+00,6.967355173146166925e-01
1.071428571428571397e+00,7.342211992570090162e-01
1.102040816326530503e+00,7.717375615706286718e-01
1.132653061224489832e+00,8.111900414111420377e-01
1.163265306122448939e+00,8.500924520587352928e-01
1.193877551020408045e+00,8.925242744114079141e-01
1.224489795918367374e+00,9.344377343630289046e-01
1.255102040816326481e+00,9.645127625794261972e-01
1.285714285714285587e+00,9.841222484445443230e-01
1.316326530612244916e+00,9.944829612836872945e-01
1.346938775510204023e+00,9.997606024559698712e-01
1.377551020408163129e+00,1.001785517242703705e+00
1.408163265306122458e+00,1.003207059914046573e+00
1.438775510204081565e+00,1.003542714958914006e+00
1.469387755102040671e+00,1.003542714965543592e+00
1.500000000000000000e+00,1.003542714930858226e+00


==> figures/l1l2outlier.csv <==
0.000000000000000000e+00,1.734366693762370848e-01
3.061224489795918297e-02,1.578651812466054793e-01
6.122448979591836593e-02,1.481293809959181307e-01
9.183673469387754196e-02,1.408905842019426979e-01
1.224489795918367319e-01,1.355055660417952557e-01
1.530612244897959218e-01,1.324049913090491748e-01
1.836734693877550839e-01,1.308505576431801265e-01
2.142857142857142738e-01,1.306770336316513959e-01
2.448979591836734637e-01,1.320944195911086805e-01
2.755102040816326259e-01,1.355267251277020024e-01
3.061224489795918435e-01,1.408287108811499821e-01
3.367346938775510057e-01,1.474866132137351016e-01
3.673469387755101678e-01,1.556912002968852682e-01
3.979591836734693855e-01,1.649734979585623096e-01
4.285714285714285476e-01,1.758918591317632507e-01
4.591836734693877653e-01,1.891935456394902848e-01
4.897959183673469274e-01,2.045268571489613496e-01
5.204081632653061451e-01,2.222281011052315292e-01
5.510204081632652517e-01,2.422013277450543456e-01
5.816326530612244694e-01,2.645192912267255170e-01
6.122448979591836871e-01,2.891424302183047135e-01
6.428571428571427937e-01,3.162280200745001824e-01
6.734693877551020114e-01,3.469485476458755158e-01
7.040816326530612290e-01,3.813859107676429439e-01
7.346938775510203357e-01,4.203109764401317117e-01
7.653061224489795533e-01,4.624420135409510468e-01
7.959183673469387710e-01,5.097794152653670752e-01
8.265306122448979886e-01,5.624418862744475778e-01
8.571428571428570953e-01,6.192227296055677899e-01
8.877551020408163129e-01,6.778043555363097994e-01
9.183673469387755306e-01,7.417688118620452409e-01
9.489795918367346372e-01,8.043875599610565974e-01
9.795918367346938549e-01,8.662277684390526922e-01
1.010204081632652962e+00,9.187453594640645482e-01
1.040816326530612290e+00,9.570193836438853907e-01
1.071428571428571397e+00,9.814838821692484228e-01
1.102040816326530503e+00,9.971851056528344692e-01
1.132653061224489832e+00,1.004736930448374643e+00
1.163265306122448939e+00,1.006888793817280581e+00
1.193877551020408045e+00,1.007359080614719016e+00
1.224489795918367374e+00,1.007601916677011822e+00
1.255102040816326481e+00,1.007601916814609755e+00
1.285714285714285587e+00,1.007601916859179436e+00
1.316326530612244916e+00,1.007601916871155856e+00
1.346938775510204023e+00,1.007601916750025639e+00
1.377551020408163129e+00,1.007601916791953434e+00
1.408163265306122458e+00,1.007601916904951267e+00
1.438775510204081565e+00,1.007601916943015041e+00
1.469387755102040671e+00,1.007601916976429868e+00
1.500000000000000000e+00,1.007601916983233536e+00


==> figures/l1l2sparse.csv <==
0.000000000000000000e+00,3.393502448544515460e+00
3.061224489795918297e-02,1.164058533152683150e+00
6.122448979591836593e-02,6.867609959853530066e-01
9.183673469387754196e-02,5.222548232961385928e-01
1.224489795918367319e-01,4.408178772165828319e-01
1.530612244897959218e-01,3.905619622829676341e-01
1.836734693877550839e-01,3.578923841463644839e-01
2.142857142857142738e-01,3.359816627301771552e-01
2.448979591836734637e-01,3.216947888182439819e-01
2.755102040816326259e-01,3.127696505774948954e-01
3.061224489795918435e-01,3.078174973341685217e-01
3.367346938775510057e-01,3.058077212018593949e-01
3.673469387755101678e-01,3.061384178713546511e-01
3.979591836734693855e-01,3.084143925395307351e-01
4.285714285714285476e-01,3.124659938089485722e-01
4.591836734693877653e-01,3.183055725827136917e-01
4.897959183673469274e-01,3.256454882212956869e-01
5.204081632653061451e-01,3.344498137610203425e-01
5.510204081632652517e-01,3.447369736042880106e-01
5.816326530612244694e-01,3.563382985676881720e-01
6.122448979591836871e-01,3.692974408569652534e-01
6.428571428571427937e-01,3.836071764370957426e-01
6.734693877551020114e-01,3.992625870079362649e-01
7.040816326530612290e-01,4.162611378340344004e-01
7.346938775510203357e-01,4.346414096905618640e-01
7.653061224489795533e-01,4.546703908563046181e-01
7.959183673469387710e-01,4.762863256897767461e-01
8.265306122448979886e-01,4.996000625655860894e-01
8.571428571428570953e-01,5.244919933590305172e-01
8.877551020408163129e-01,5.508930379748704365e-01
9.183673469387755306e-01,5.792703863227507410e-01
9.489795918367346372e-01,6.091109927792145440e-01
9.795918367346938549e-01,6.408012237435796177e-01
1.010204081632652962e+00,6.748101658593581575e-01
1.040816326530612290e+00,7.112765690263638252e-01
1.071428571428571397e+00,7.488823874095803523e-01
1.102040816326530503e+00,7.888138848597566755e-01
1.132653061224489832e+00,8.317119198921393286e-01
1.163265306122448939e+00,8.737403212903668281e-01
1.193877551020408045e+00,9.118011565230264015e-01
1.224489795918367374e+00,9.457218196841404856e-01
1.255102040816326481e+00,9.710999168499070411e-01
1.285714285714285587e+00,9.880017439572945648e-01
1.316326530612244916e+00,9.969261840069361114e-01
1.346938775510204023e+00,1.000907793494089315e+00
1.377551020408163129e+00,1.001752651030348717e+00
1.408163265306122458e+00,1.001916128789810845e+00
1.438775510204081565e+00,1.001991939454077052e+00
1.469387755102040671e+00,1.001991939466742032e+00
1.500000000000000000e+00,1.001991939464489167e+00


==> figures/l1l2sparse_outlier.csv <==
0.000000000000000000e+00,8.738757096107906364e+01
3.061224489795918297e-02,5.697029288725699914e+00
6.122448979591836593e-02,1.401600753418218881e+00
9.183673469387754196e-02,8.410797618974971135e-01
1.224489795918367319e-01,6.295861447850478188e-01
1.530612244897959218e-01,5.173594115376018987e-01
1.836734693877550839e-01,4.503969194298238499e-01
2.142857142857142738e-01,4.075582588876949797e-01
2.448979591836734637e-01,3.788459810930878691e-01
2.755102040816326259e-01,3.597862098361564454e-01
3.061224489795918435e-01,3.470637140340361304e-01
3.367346938775510057e-01,3.392944358440088126e-01
3.673469387755101678e-01,3.354571906968840667e-01
3.979591836734693855e-01,3.348488469380120902e-01
4.285714285714285476e-01,3.368143613452271312e-01
4.591836734693877653e-01,3.408930408265040124e-01
4.897959183673469274e-01,3.470336757883795697e-01
5.204081632653061451e-01,3.550007693245859075e-01
5.510204081632652517e-01,3.646426150330297489e-01
5.816326530612244694e-01,3.758428394404903505e-01
6.122448979591836871e-01,3.883409239032424853e-01
6.428571428571427937e-01,4.020728704437218082e-01
6.734693877551020114e-01,4.171131364193453317e-01
7.040816326530612290e-01,4.335097129352989964e-01
7.346938775510203357e-01,4.513955050979549521e-01
7.653061224489795533e-01,4.708332975482177329e-01
7.959183673469387710e-01,4.919790504077748983e-01
8.265306122448979886e-01,5.147075504858762418e-01
8.571428571428570953e-01,5.386638307829459960e-01
8.877551020408163129e-01,5.640741267554120197e-01
9.183673469387755306e-01,5.909357292867243316e-01
9.489795918367346372e-01,6.189148075588516429e-01
9.795918367346938549e-01,6.478068831128471761e-01
1.010204081632652962e+00,6.784723502557322705e-01
1.040816326530612290e+00,7.112582771393147762e-01
1.071428571428571397e+00,7.462886318761891014e-01
1.102040816326530503e+00,7.826337126411813117e-01
1.132653061224489832e+00,8.208293254208089973e-01
1.163265306122448939e+00,8.624979541274493400e-01
1.193877551020408045e+00,9.001441903842432035e-01
1.224489795918367374e+00,9.360869056808086563e-01
1.255102040816326481e+00,9.632874068896712938e-01
1.285714285714285587e+00,9.830968765754702909e-01
1.316326530612244916e+00,9.940016463606106134e-01
1.346938775510204023e+00,9.993919828688616613e-01
1.377551020408163129e+00,1.001300159229387310e+00
1.408163265306122458e+00,1.002292399930885924e+00
1.438775510204081565e+00,1.002392017899849774e+00
1.469387755102040671e+00,1.002392017595283180e+00
1.500000000000000000e+00,1.002392017606620556e+00


==> figures/l2l1full.csv <==
0.000000000000000000e+00,2.398423450554718102e+00
1.632653061224489943e-02,5.881683230953607122e-01
3.265306122448979886e-02,3.926923166873413362e-01
4.897959183673469830e-02,3.453095332330400336e-01
6.530612244897959773e-02,3.460959867907290044e-01
8.163265306122449716e-02,3.729906112063955947e-01
9.795918367346939659e-02,4.138245417109223667e-01
1.142857142857142960e-01,4.683205551781259857e-01
1.306122448979591955e-01,5.285281966471584436e-01
1.469387755102040949e-01,5.914911729747089897e-01
1.632653061224489943e-01,6.535366202677433956e-01
1.795918367346938938e-01,7.127916807772045615e-01
1.959183673469387932e-01,7.641762944447111350e-01
2.122448979591836926e-01,8.089140277051772854e-01
2.285714285714285920e-01,8.494062580414634134e-01
2.448979591836734915e-01,8.833622617611651684e-01
2.612244897959183909e-01,9.115497374663351637e-01
2.775510204081632626e-01,9.336927560325185560e-01
2.938775510204081898e-01,9.501151423193155976e-01
3.102040816326531170e-01,9.623603540482649210e-01
3.265306122448979886e-01,9.719326209474478118e-01
3.428571428571428603e-01,9.788836434230933081e-01
3.591836734693877875e-01,9.840728024199492108e-01
3.755102040816327147e-01,9.877573980514149365e-01
3.918367346938775864e-01,9.904648768333182973e-01
4.081632653061224580e-01,9.921440221279985705e-01
4.244897959183673852e-01,9.931233394381143720e-01
4.408163265306123124e-01,9.936808252024877941e-01
4.571428571428571841e-01,9.940457530994192270e-01
4.734693877551020558e-01,9.943189615232806977e-01
4.897959183673469830e-01,9.945069764940742685e-01
5.061224489795919101e-01,9.946174868660108137e-01
5.224489795918367818e-01,9.947423524733270961e-01
5.387755102040816535e-01,9.948082426951966317e-01
5.551020408163265252e-01,9.948082427374650427e-01
5.714285714285715079e-01,9.948082427541803385e-01
5.877551020408163795e-01,9.948082427910192038e-01
6.040816326530612512e-01,9.948082428122084764e-01
6.204081632653062339e-01,9.948082428275184519e-01
6.367346938775511056e-01,9.948082428379692033e-01
6.530612244897959773e-01,9.948082428454485537e-01
6.693877551020408490e-01,9.948082428500122365e-01
6.857142857142857206e-01,9.948082428526408005e-01
7.020408163265307033e-01,9.948082428542706079e-01
7.183673469387755750e-01,9.948082428553582934e-01
7.346938775510204467e-01,9.948082428563863600e-01
7.510204081632654294e-01,9.948082428570325098e-01
7.673469387755103011e-01,9.948082428575421021e-01
7.836734693877551727e-01,9.948082428581399572e-01
8.000000000000000444e-01,9.948082428588055359e-01


==> figures/l2l1outlier.csv <==
0.000000000000000000e+00,1.326609281628888581e+00
1.632653061224489943e-02,9.169207277838793413e-01
3.265306122448979886e-02,6.827149390536625395e-01
4.897959183673469830e-02,5.533733851167924600e-01
6.530612244897959773e-02,4.902970853842502086e-01
8.163265306122449716e-02,4.727963351461205721e-01
9.795918367346939659e-02,4.832796412758107452e-01
1.142857142857142960e-01,5.124549689245175843e-01
1.306122448979591955e-01,5.537100064677524802e-01
1.469387755102040949e-01,6.018996738296091831e-01
1.632653061224489943e-01,6.518575658021877883e-01
1.795918367346938938e-01,7.023048547928132379e-01
1.959183673469387932e-01,7.504499075120986129e-01
2.122448979591836926e-01,7.947805810602353027e-01
2.285714285714285920e-01,8.345838455582026416e-01
2.448979591836734915e-01,8.686728115646354942e-01
2.612244897959183909e-01,8.974797783008370278e-01
2.775510204081632626e-01,9.220277569087701464e-01
2.938775510204081898e-01,9.422539647878709346e-01
3.102040816326531170e-01,9.577551666584365186e-01
3.265306122448979886e-01,9.701809175125984952e-01
3.428571428571428603e-01,9.800827918120234017e-01
3.591836734693877875e-01,9.875530873686314548e-01
3.755102040816327147e-01,9.933118854737368331e-01
3.918367346938775864e-01,9.977382925642688249e-01
4.081632653061224580e-01,1.001004717855123127e+00
4.244897959183673852e-01,1.003305558032219214e+00
4.408163265306123124e-01,1.004855876885328403e+00
4.571428571428571841e-01,1.005930152087603835e+00
4.734693877551020558e-01,1.006663837933577721e+00
4.897959183673469830e-01,1.007138576147379894e+00
5.061224489795919101e-01,1.007451494097923561e+00
5.224489795918367818e-01,1.007632743156356536e+00
5.387755102040816535e-01,1.007763747301281931e+00
5.551020408163265252e-01,1.007872132890414552e+00
5.714285714285715079e-01,1.007918593965771548e+00
5.877551020408163795e-01,1.007970068320594992e+00
6.040816326530612512e-01,1.008027171375638575e+00
6.204081632653062339e-01,1.008077490831642775e+00
6.367346938775511056e-01,1.008077490854623504e+00
6.530612244897959773e-01,1.008077490866938986e+00
6.693877551020408490e-01,1.008077490874772941e+00
6.857142857142857206e-01,1.008077490879044413e+00
7.020408163265307033e-01,1.008077490887196781e+00
7.183673469387755750e-01,1.008077490893093842e+00
7.346938775510204467e-01,1.008077490898077855e+00
7.510204081632654294e-01,1.008077490904349283e+00
7.673469387755103011e-01,1.008077490907703044e+00
7.836734693877551727e-01,1.008077490911329255e+00
8.000000000000000444e-01,1.008077490910939122e+00


==> figures/l2l1sparse.csv <==
0.000000000000000000e+00,3.161961678337660828e+00
1.632653061224489943e-02,3.771213746891567409e-01
3.265306122448979886e-02,1.666552086145316192e-01
4.897959183673469830e-02,9.946215142014355748e-02
6.530612244897959773e-02,6.902128206919046216e-02
8.163265306122449716e-02,5.326638327579900911e-02
9.795918367346939659e-02,4.520251195875626266e-02
1.142857142857142960e-01,4.181838500458653907e-02
1.306122448979591955e-01,4.182307653117271762e-02
1.469387755102040949e-01,4.459358059534775792e-02
1.632653061224489943e-01,4.984370066054897436e-02
1.795918367346938938e-01,5.753330082613992286e-02
1.959183673469387932e-01,6.791103287739540251e-02
2.122448979591836926e-01,8.130235241064971696e-02
2.285714285714285920e-01,9.835186986072880222e-02
2.448979591836734915e-01,1.197711459571818987e-01
2.612244897959183909e-01,1.455776916526600184e-01
2.775510204081632626e-01,1.764218678656555850e-01
2.938775510204081898e-01,2.130389887866571963e-01
3.102040816326531170e-01,2.545337007970033261e-01
3.265306122448979886e-01,3.014270667060622855e-01
3.428571428571428603e-01,3.522258786060611380e-01
3.591836734693877875e-01,4.038821482975243349e-01
3.755102040816327147e-01,4.561224375953155663e-01
3.918367346938775864e-01,5.091055487075331065e-01
4.081632653061224580e-01,5.603953726375269229e-01
4.244897959183673852e-01,6.098441506941905121e-01
4.408163265306123124e-01,6.576746579661438830e-01
4.571428571428571841e-01,7.020902886756018590e-01
4.734693877551020558e-01,7.433416956891626404e-01
4.897959183673469830e-01,7.788569969745334776e-01
5.061224489795919101e-01,8.095637200735688044e-01
5.224489795918367818e-01,8.370353993328316644e-01
5.387755102040816535e-01,8.610268307067896476e-01
5.551020408163265252e-01,8.829095217216684777e-01
5.714285714285715079e-01,9.026823834825774551e-01
5.877551020408163795e-01,9.196745086769340105e-01
6.040816326530612512e-01,9.340213508004699960e-01
6.204081632653062339e-01,9.464879848723757316e-01
6.367346938775511056e-01,9.576027567779725747e-01
6.530612244897959773e-01,9.674658315944475451e-01
6.693877551020408490e-01,9.761578673831413644e-01
6.857142857142857206e-01,9.831935179492363730e-01
7.020408163265307033e-01,9.890766915337410037e-01
7.183673469387755750e-01,9.937909404386905399e-01
7.346938775510204467e-01,9.972879040215222313e-01
7.510204081632654294e-01,1.000208529667984347e+00
7.673469387755103011e-01,1.002505018078515553e+00
7.836734693877551727e-01,1.004247743146834626e+00
8.000000000000000444e-01,1.005475576805374027e+00


==> figures/l2l1sparse_outlier.csv <==
0.000000000000000000e+00,2.409868778043124621e+04
1.632653061224489943e-02,4.891397219933653062e+00
3.265306122448979886e-02,1.813358239524722748e+00
4.897959183673469830e-02,9.545425916640175590e-01
6.530612244897959773e-02,6.206275758138996013e-01
8.163265306122449716e-02,4.562582666785196528e-01
9.795918367346939659e-02,3.610794053548238014e-01
1.142857142857142960e-01,3.085347704952930981e-01
1.306122448979591955e-01,2.849948523673108691e-01
1.469387755102040949e-01,2.803894947293245066e-01
1.632653061224489943e-01,2.893793769878202360e-01
1.795918367346938938e-01,3.072422385244330534e-01
1.959183673469387932e-01,3.321407575186452465e-01
2.122448979591836926e-01,3.620457243341666520e-01
2.285714285714285920e-01,3.960294545806097299e-01
2.448979591836734915e-01,4.331213621049609941e-01
2.612244897959183909e-01,4.720921866519051657e-01
2.775510204081632626e-01,5.123145075186574804e-01
2.938775510204081898e-01,5.534743719250865279e-01
3.102040816326531170e-01,5.941993302174751745e-01
3.265306122448979886e-01,6.341220916516058237e-01
3.428571428571428603e-01,6.721090334228112528e-01
3.591836734693877875e-01,7.079280880177002411e-01
3.755102040816327147e-01,7.414499250624696502e-01
3.918367346938775864e-01,7.733718520549686115e-01
4.081632653061224580e-01,8.032531630878601003e-01
4.244897959183673852e-01,8.302797771011676264e-01
4.408163265306123124e-01,8.549339399737206913e-01
4.571428571428571841e-01,8.768276664236129836e-01
4.734693877551020558e-01,8.974356541967069001e-01
4.897959183673469830e-01,9.158013715689745649e-01
5.061224489795919101e-01,9.313487968167711850e-01
5.224489795918367818e-01,9.451970286265268806e-01
5.387755102040816535e-01,9.571703167301761628e-01
5.551020408163265252e-01,9.671604810284873954e-01
5.714285714285715079e-01,9.755198780026862471e-01
5.877551020408163795e-01,9.823645770326896454e-01
6.040816326530612512e-01,9.878449572071156259e-01
6.204081632653062339e-01,9.918592112150192985e-01
6.367346938775511056e-01,9.949334375105667316e-01
6.530612244897959773e-01,9.975788072123027428e-01
6.693877551020408490e-01,9.996138640377540963e-01
6.857142857142857206e-01,1.001442062990396176e+00
7.020408163265307033e-01,1.002789309606709089e+00
7.183673469387755750e-01,1.003897859854002705e+00
7.346938775510204467e-01,1.004588084914840973e+00
7.510204081632654294e-01,1.005102414907030006e+00
7.673469387755103011e-01,1.005557352956265138e+00
7.836734693877551727e-01,1.005912000716477461e+00
8.000000000000000444e-01,1.006211828517628692e+00


==> figures/l2l2full.csv <==
3.061224489795918297e-02,2.169708050175739533e+00
6.122448979591836593e-02,1.097579314849983056e+00
9.183673469387754196e-02,7.669596597830531381e-01
1.224489795918367319e-01,5.995418956597871052e-01
1.530612244897959218e-01,5.007128903526024688e-01
1.836734693877550839e-01,4.365232607203310411e-01
2.142857142857142738e-01,3.917167242712338293e-01
2.448979591836734637e-01,3.589815408171757594e-01
2.755102040816326259e-01,3.343733347122316846e-01
3.061224489795918435e-01,3.155742175169091168e-01
3.367346938775510057e-01,3.011217112723288958e-01
3.673469387755101678e-01,2.900448964685132802e-01
3.979591836734693855e-01,2.816785974454717456e-01
4.285714285714285476e-01,2.755570142624815255e-01
4.591836734693877653e-01,2.713502455719100093e-01
4.897959183673469274e-01,2.688239005899234479e-01
5.204081632653061451e-01,2.678114210950570673e-01
5.510204081632652517e-01,2.681958947204907684e-01
5.816326530612244694e-01,2.698984128513129965e-01
6.122448979591836871e-01,2.728685336286706398e-01
6.428571428571427937e-01,2.770784678654331645e-01
6.734693877551020114e-01,2.825193493190686911e-01
7.040816326530612290e-01,2.892011929535645565e-01
7.346938775510203357e-01,2.971461698445749811e-01
7.653061224489795533e-01,3.063977963682803507e-01
7.959183673469387710e-01,3.170079294036678985e-01
8.265306122448979886e-01,3.290501804404710184e-01
8.571428571428570953e-01,3.426174481676404482e-01
8.877551020408163129e-01,3.578159387907098310e-01
9.183673469387755306e-01,3.747787458667154459e-01
9.489795918367346372e-01,3.936602319002244776e-01
9.795918367346938549e-01,4.146411700072630269e-01
1.010204081632652962e+00,4.379351030144968404e-01
1.040816326530612290e+00,4.637814140022689657e-01
1.071428571428571397e+00,4.924579467387281695e-01
1.102040816326530503e+00,5.242849092256658405e-01
1.132653061224489832e+00,5.596316994782104537e-01
1.163265306122448939e+00,5.989190446567301818e-01
1.193877551020408045e+00,6.426453020915198211e-01
1.224489795918367374e+00,6.908206887668317808e-01
1.255102040816326481e+00,7.438816755004603598e-01
1.285714285714285587e+00,8.010496154259133528e-01
1.316326530612244916e+00,8.578059067167050911e-01
1.346938775510204023e+00,9.138547793181258649e-01
1.377551020408163129e+00,9.545572410038064559e-01
1.408163265306122458e+00,9.750706070105940038e-01
1.438775510204081565e+00,9.863946625233347421e-01
1.469387755102040671e+00,9.916383297338157154e-01
1.500000000000000000e+00,9.956293996815226421e-01


==> figures/l2l2outlier.csv <==
0.000000000000000000e+00,1.362195730745355604e+00
3.061224489795918297e-02,1.196581087225918383e+00
6.122448979591836593e-02,1.056255129569393381e+00
9.183673469387754196e-02,9.367348662798886672e-01
1.224489795918367319e-01,8.346281336451463195e-01
1.530612244897959218e-01,7.473889478020174781e-01
1.836734693877550839e-01,6.730787071802150079e-01
2.142857142857142738e-01,6.101329143917437747e-01
2.448979591836734637e-01,5.572574264709532210e-01
2.755102040816326259e-01,5.133649924956169563e-01
3.061224489795918435e-01,4.775176968879863981e-01
3.367346938775510057e-01,4.489088408756521376e-01
3.673469387755101678e-01,4.268431085806275171e-01
3.979591836734693855e-01,4.107269024502838151e-01
4.285714285714285476e-01,4.000549645282632794e-01
4.591836734693877653e-01,3.944085924390702824e-01
4.897959183673469274e-01,3.934513893495306114e-01
5.204081632653061451e-01,3.969274467876616197e-01
5.510204081632652517e-01,4.046545311023292402e-01
5.816326530612244694e-01,4.165189976238423131e-01
6.122448979591836871e-01,4.324730629665070047e-01
6.428571428571427937e-01,4.525317036588147324e-01
6.734693877551020114e-01,4.766590097559860184e-01
7.040816326530612290e-01,5.049213202228179931e-01
7.346938775510203357e-01,5.370118003128865336e-01
7.653061224489795533e-01,5.722205708276095759e-01
7.959183673469387710e-01,6.101346272206767951e-01
8.265306122448979886e-01,6.497543772046034949e-01
8.571428571428570953e-01,6.903218086659758113e-01
8.877551020408163129e-01,7.314960239297275679e-01
9.183673469387755306e-01,7.720040249007510402e-01
9.489795918367346372e-01,8.101923637743716489e-01
9.795918367346938549e-01,8.463915816654093982e-01
1.010204081632652962e+00,8.808431734740561625e-01
1.040816326530612290e+00,9.118298624233449612e-01
1.071428571428571397e+00,9.380021103851732267e-01
1.102040816326530503e+00,9.599444795392103602e-01
1.132653061224489832e+00,9.772428700864652651e-01
1.163265306122448939e+00,9.902395370083909576e-01
1.193877551020408045e+00,9.990788583688282598e-01
1.224489795918367374e+00,1.004097102277216713e+00
1.255102040816326481e+00,1.006646838202271743e+00
1.285714285714285587e+00,1.007881613337641147e+00
1.316326530612244916e+00,1.008420047969635913e+00
1.346938775510204023e+00,1.008498895769263992e+00
1.377551020408163129e+00,1.008498895867139922e+00
1.408163265306122458e+00,1.008498895983292343e+00
1.438775510204081565e+00,1.008498896046002180e+00
1.469387755102040671e+00,1.008498896022602009e+00
1.500000000000000000e+00,1.008498896048982019e+00


==> figures/l2l2sparse.csv <==
3.061224489795918297e-02,2.271945816153552844e+00
6.122448979591836593e-02,1.130250494278067563e+00
9.183673469387754196e-02,7.758627172987443421e-01
1.224489795918367319e-01,6.104617569201203908e-01
1.530612244897959218e-01,5.116501711436540756e-01
1.836734693877550839e-01,4.464928084499121819e-01
2.142857142857142738e-01,4.003982590820027165e-01
2.448979591836734637e-01,3.662693453796725951e-01
2.755102040816326259e-01,3.402857295266600302e-01
3.061224489795918435e-01,3.202097431741674494e-01
3.367346938775510057e-01,3.046287506147705715e-01
3.673469387755101678e-01,2.925966308286044315e-01
3.979591836734693855e-01,2.834585599078432994e-01
4.285714285714285476e-01,2.767499105635203294e-01
4.591836734693877653e-01,2.721350034419145469e-01
4.897959183673469274e-01,2.693676730242134942e-01
5.204081632653061451e-01,2.682660609098151960e-01
5.510204081632652517e-01,2.686985439376775586e-01
5.816326530612244694e-01,2.705725843149897614e-01
6.122448979591836871e-01,2.738289032657623134e-01
6.428571428571427937e-01,2.784346646237881306e-01
6.734693877551020114e-01,2.843805563371947231e-01
7.040816326530612290e-01,2.916771880927104821e-01
7.346938775510203357e-01,3.003562856152785510e-01
7.653061224489795533e-01,3.104674074471950318e-01
7.959183673469387710e-01,3.220771191070327943e-01
8.265306122448979886e-01,3.352714798043359146e-01
8.571428571428570953e-01,3.501521479258293268e-01
8.877551020408163129e-01,3.668383619649359106e-01
9.183673469387755306e-01,3.854649154775717790e-01
9.489795918367346372e-01,4.061842295053714191e-01
9.795918367346938549e-01,4.291644813772932388e-01
1.010204081632652962e+00,4.545918839524411004e-01
1.040816326530612290e+00,4.826721429408000752e-01
1.071428571428571397e+00,5.136339664514604220e-01
1.102040816326530503e+00,5.477429928385680880e-01
1.132653061224489832e+00,5.853001305401778209e-01
1.163265306122448939e+00,6.265729678188174390e-01
1.193877551020408045e+00,6.715225606543890891e-01
1.224489795918367374e+00,7.201911636616407097e-01
1.255102040816326481e+00,7.719388836729390579e-01
1.285714285714285587e+00,8.246770461648477157e-01
1.316326530612244916e+00,8.737101786449100738e-01
1.346938775510204023e+00,9.156754628341768898e-01
1.377551020408163129e+00,9.491958673828946313e-01
1.408163265306122458e+00,9.726944012467152456e-01
1.438775510204081565e+00,9.893239730827538825e-01
1.469387755102040671e+00,9.983315702959428828e-01
1.500000000000000000e+00,1.001546431489791500e+00


==> figures/l2l2sparse_outlier.csv <==
0.000000000000000000e+00,8.887815040946577483e+01
3.061224489795918297e-02,1.911278199064749828e+01
6.122448979591836593e-02,1.065774861553598285e+01
9.183673469387754196e-02,6.535151376744344986e+00
1.224489795918367319e-01,4.570956987475390143e+00
1.530612244897959218e-01,3.539503663429042657e+00
1.836734693877550839e-01,2.918398428668734113e+00
2.142857142857142738e-01,2.492463789094792936e+00
2.448979591836734637e-01,2.171355816701282304e+00
2.755102040816326259e-01,1.913941561771424160e+00
3.061224489795918435e-01,1.699838090086505549e+00
3.367346938775510057e-01,1.518153304541008497e+00
3.673469387755101678e-01,1.362516608815146579e+00
3.979591836734693855e-01,1.228756498907168648e+00
4.285714285714285476e-01,1.113783143528005670e+00
4.591836734693877653e-01,1.015083074908541549e+00
4.897959183673469274e-01,9.305263060452831914e-01
5.204081632653061451e-01,8.582998605838559891e-01
5.510204081632652517e-01,7.968738756018903802e-01
5.816326530612244694e-01,7.449603756595012394e-01
6.122448979591836871e-01,7.014980586677249663e-01
6.428571428571427937e-01,6.656281978321338944e-01
6.734693877551020114e-01,6.366550253905631784e-01
7.040816326530612290e-01,6.140111212973426991e-01
7.346938775510203357e-01,5.972391186999188584e-01
7.653061224489795533e-01,5.859706964455420053e-01
7.959183673469387710e-01,5.799125120312477177e-01
8.265306122448979886e-01,5.788292632023694928e-01
8.571428571428570953e-01,5.825407235672026562e-01
8.877551020408163129e-01,5.909139151192828177e-01
9.183673469387755306e-01,6.038222452475812130e-01
9.489795918367346372e-01,6.210838146958999051e-01
9.795918367346938549e-01,6.424938223093803469e-01
1.010204081632652962e+00,6.677095661079697209e-01
1.040816326530612290e+00,6.963455346242023447e-01
1.071428571428571397e+00,7.273881522959506629e-01
1.102040816326530503e+00,7.600817669724231340e-01
1.132653061224489832e+00,7.934344383119434907e-01
1.163265306122448939e+00,8.271251937302407375e-01
1.193877551020408045e+00,8.596527601052944556e-01
1.224489795918367374e+00,8.895867204117224869e-01
1.255102040816326481e+00,9.165070405008990395e-01
1.285714285714285587e+00,9.404473995657219865e-01
1.316326530612244916e+00,9.606734322500726231e-01
1.346938775510204023e+00,9.773387719727090195e-01
1.377551020408163129e+00,9.892184581674176025e-01
1.408163265306122458e+00,9.958013699903588423e-01
1.438775510204081565e+00,9.997179052307917368e-01
1.469387755102040671e+00,1.001810739313933274e+00
1.500000000000000000e+00,1.002696791092675843e+00

